BoSy: An Experimentation Framework for Bounded Synthesis

We present BoSy, a reactive synthesis tool based on the bounded synthesis approach. Bounded synthesis ensures the minimality of the synthesized implementation by incrementally increasing a bound on the size of the solutions it considers. For each bound, the existence of a solution is encoded as a logical constraint solving problem that is solved by an appropriate solver. BoSy constructs bounded synthesis encodings into SAT, QBF, DQBF, EPR, and SMT, and interfaces to solvers of the corresponding type. When supported by the solver, BoSy extracts solutions as circuits, which can, if desired, be verified with standard hardware model checkers. BoSy won the LTL synthesis track at SYNTCOMP 2016. In addition to its use as a synthesis tool, BoSy can also be used as an experimentation and performance evaluation framework for various types of satisfiability solvers.

==> plots/bosy-paper_cactus_acacia4aiger-g0.dat <==
number-of-solved-instances	Cost
1	0.076
2	0.076
3	0.08
4	0.08
5	0.08
6	0.08
7	0.08
8	0.084
9	0.084
10	0.084
11	0.084
12	0.084
13	0.084
14	0.088
15	0.088
16	0.088
17	0.088
18	0.088
19	0.088
20	0.088
21	0.092
22	0.092
23	0.092
24	0.092
25	0.096
26	0.096
27	0.096
28	0.096
29	0.1
30	0.1
31	0.1
32	0.1
33	0.104
34	0.104
35	0.104
36	0.104
37	0.108
38	0.108
39	0.108
40	0.108
41	0.108
42	0.112
43	0.112
44	0.112
45	0.112
46	0.116
47	0.116
48	0.116
49	0.12
50	0.12
51	0.12
52	0.124
53	0.124
54	0.124
55	0.128
56	0.128
57	0.128
58	0.128
59	0.132
60	0.132
61	0.136
62	0.136
63	0.136
64	0.136
65	0.136
66	0.14
67	0.14
68	0.14
69	0.14
70	0.144
71	0.144
72	0.148
73	0.148
74	0.148
75	0.148
76	0.148
77	0.152
78	0.152
79	0.156
80	0.156
81	0.16
82	0.16
83	0.164
84	0.164
85	0.164
86	0.172
87	0.172
88	0.176
89	0.176
90	0.176
91	0.18
92	0.188
93	0.188
94	0.188
95	0.2
96	0.2
97	0.208
98	0.22
99	0.22
100	0.228
101	0.24
102	0.26
103	0.272
104	0.308
105	0.312
106	0.32
107	0.32
108	0.32
109	0.348
110	0.38
111	0.404
112	0.448
113	0.452
114	0.464
115	0.54
116	0.54
117	0.604
118	0.744
119	0.752
120	0.788
121	2.052
122	2.208
123	2.24
124	2.42
125	2.948
126	2.964
127	3.12
128	3.288
129	4.252
130	4.444
131	6.676
132	11.292
133	15.108
134	15.292
135	15.556
136	19.72
137	19.824
138	21.512
139	21.68
140	23.14
141	28.232
142	50.1
143	54.9
144	63.096
145	82.896
146	135.612
147	236.708
148	237.384
149	244.7
150	247.856
151	263.232
152	269.22
153	343.236
154	352.968
155	684.924
156	701.792
157	2671.51
158	2893.68


==> plots/bosy-paper_cactus_acacia4aiger-synthesis-g0.dat <==
number-of-solved-instances	Cost
1	0.076
2	0.076
3	0.08
4	0.08
5	0.08
6	0.08
7	0.08
8	0.08
9	0.084
10	0.084
11	0.084
12	0.088
13	0.088
14	0.088
15	0.088
16	0.092
17	0.092
18	0.092
19	0.092
20	0.092
21	0.092
22	0.096
23	0.096
24	0.1
25	0.1
26	0.1
27	0.1
28	0.1
29	0.104
30	0.104
31	0.104
32	0.108
33	0.108
34	0.108
35	0.108
36	0.112
37	0.112
38	0.112
39	0.112
40	0.112
41	0.112
42	0.112
43	0.112
44	0.112
45	0.116
46	0.116
47	0.12
48	0.12
49	0.12
50	0.124
51	0.124
52	0.124
53	0.128
54	0.128
55	0.136
56	0.136
57	0.136
58	0.136
59	0.136
60	0.136
61	0.136
62	0.14
63	0.14
64	0.144
65	0.144
66	0.144
67	0.144
68	0.144
69	0.148
70	0.148
71	0.148
72	0.148
73	0.148
74	0.152
75	0.152
76	0.152
77	0.156
78	0.156
79	0.156
80	0.16
81	0.16
82	0.16
83	0.16
84	0.164
85	0.172
86	0.172
87	0.172
88	0.176
89	0.18
90	0.18
91	0.184
92	0.184
93	0.188
94	0.188
95	0.196
96	0.2
97	0.2
98	0.22
99	0.224
100	0.224
101	0.224
102	0.272
103	0.336
104	0.388
105	0.436
106	0.452
107	0.46
108	0.46
109	0.536
110	0.544
111	0.576
112	0.668
113	0.692
114	0.756
115	0.804
116	0.916
117	1.428
118	2.06
119	3.12
120	3.232
121	3.248
122	3.276
123	3.28
124	4.204
125	4.272
126	4.508
127	7.9
128	8.892
129	12.032
130	14.964
131	19.66
132	19.924
133	21.3
134	21.588
135	28.936
136	29.216
137	29.976
138	36.464
139	53.444
140	54.36
141	55.592
142	64.54
143	98.38
144	153.704
145	271.536
146	280.628
147	352.344
148	371.264
149	374.664
150	466.02
151	703.492
152	732.08
153	925.676
154	1092.58
155	1222.73
156	1246.38
157	3595.13


==> plots/bosy-paper_cactus_bosy-realizability-fully-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.964
2	4.75
3	6.072
4	136.91
5	166.72
6	167.31
7	178.31
8	185.78
9	186.91
10	517.612
11	534.36
12	762.47
13	801.088
14	6928.86
15	6932.86


==> plots/bosy-paper_cactus_bosy-realizability-input-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.016
2	0.02
3	0.02
4	0.02
5	0.02
6	0.02
7	0.02
8	0.024
9	0.024
10	0.024
11	0.024
12	0.024
13	0.028
14	0.028
15	0.028
16	0.028
17	0.032
18	0.032
19	0.032
20	0.032
21	0.032
22	0.032
23	0.032
24	0.036
25	0.036
26	0.04
27	0.04
28	0.04
29	0.04
30	0.04
31	0.04
32	0.04
33	0.044
34	0.044
35	0.044
36	0.044
37	0.048
38	0.048
39	0.048
40	0.048
41	0.048
42	0.048
43	0.052
44	0.056
45	0.056
46	0.056
47	0.06
48	0.06
49	0.06
50	0.06
51	0.06
52	0.064
53	0.064
54	0.08
55	0.084
56	0.092
57	0.1
58	0.1
59	0.104
60	0.104
61	0.108
62	0.108
63	0.116
64	0.116
65	0.116
66	0.116
67	0.12
68	0.124
69	0.124
70	0.128
71	0.132
72	0.136
73	0.136
74	0.14
75	0.14
76	0.144
77	0.144
78	0.152
79	0.156
80	0.156
81	0.164
82	0.188
83	0.2
84	0.204
85	0.216
86	0.232
87	0.236
88	0.248
89	0.248
90	0.268
91	0.272
92	0.272
93	0.272
94	0.28
95	0.292
96	0.324
97	0.332
98	0.392
99	0.404
100	0.412
101	0.42
102	0.436
103	0.468
104	0.48
105	0.508
106	0.656
107	0.716
108	0.728
109	0.856
110	0.872
111	0.996
112	1.02
113	1.116
114	1.204
115	1.472
116	1.512
117	1.688
118	1.772
119	1.788
120	1.844
121	2.432
122	2.94
123	3.204
124	3.55
125	3.74
126	3.97
127	5.57
128	5.95
129	6.416
130	6.52
131	8.83
132	11.5
133	16.4
134	24.32
135	25.42
136	40.15
137	43.0
138	44.072
139	44.56
140	45.76
141	75.7
142	87.03
143	399.29
144	591.11
145	1137.81
146	2123.36
147	2539.81
148	3713.95
149	7333.02


==> plots/bosy-paper_cactus_bosy-realizability-input-symbolic-exponential-new-g0.dat <==
number-of-solved-instances	Cost
1	0.02
2	0.02
3	0.02
4	0.02
5	0.02
6	0.024
7	0.024
8	0.024
9	0.024
10	0.024
11	0.024
12	0.024
13	0.024
14	0.024
15	0.028
16	0.028
17	0.028
18	0.028
19	0.028
20	0.028
21	0.028
22	0.032
23	0.032
24	0.032
25	0.036
26	0.04
27	0.04
28	0.04
29	0.044
30	0.044
31	0.044
32	0.044
33	0.048
34	0.048
35	0.048
36	0.048
37	0.048
38	0.048
39	0.052
40	0.052
41	0.052
42	0.052
43	0.052
44	0.052
45	0.052
46	0.052
47	0.056
48	0.056
49	0.064
50	0.064
51	0.064
52	0.064
53	0.068
54	0.068
55	0.072
56	0.084
57	0.084
58	0.096
59	0.096
60	0.1
61	0.1
62	0.104
63	0.108
64	0.116
65	0.116
66	0.116
67	0.12
68	0.12
69	0.12
70	0.128
71	0.132
72	0.132
73	0.136
74	0.14
75	0.14
76	0.14
77	0.148
78	0.148
79	0.156
80	0.16
81	0.192
82	0.2
83	0.208
84	0.212
85	0.216
86	0.22
87	0.22
88	0.232
89	0.252
90	0.256
91	0.268
92	0.268
93	0.272
94	0.28
95	0.28
96	0.3
97	0.372
98	0.392
99	0.4
100	0.412
101	0.448
102	0.472
103	0.484
104	0.5
105	0.552
106	0.688
107	0.688
108	0.7
109	0.704
110	0.716
111	0.752
112	0.916
113	0.924
114	0.956
115	1.112
116	1.224
117	1.32
118	1.436
119	1.592
120	1.648
121	1.66
122	1.724
123	1.848
124	2.656
125	2.83
126	3.34
127	3.75
128	5.17
129	5.68
130	6.73
131	7.054
132	9.64
133	10.932
134	17.63
135	22.48
136	28.69
137	36.78
138	40.19
139	40.68
140	55.02
141	57.73
142	79.96
143	99.53
144	154.75
145	231.88
146	307.77
147	603.45
148	2484.77
149	7129.26
150	9868.22


==> plots/bosy-paper_cactus_bosy-realizability-input-symbolic-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.016
2	0.016
3	0.02
4	0.02
5	0.02
6	0.024
7	0.024
8	0.024
9	0.024
10	0.028
11	0.032
12	0.032
13	0.032
14	0.036
15	0.036
16	0.036
17	0.04
18	0.04
19	0.04
20	0.044
21	0.048
22	0.048
23	0.048
24	0.052
25	0.056
26	0.064
27	0.064
28	0.068
29	0.068
30	0.068
31	0.072
32	0.072
33	0.076
34	0.076
35	0.08
36	0.08
37	0.08
38	0.084
39	0.084
40	0.084
41	0.084
42	0.088
43	0.1
44	0.1
45	0.1
46	0.108
47	0.108
48	0.108
49	0.112
50	0.116
51	0.116
52	0.116
53	0.116
54	0.12
55	0.124
56	0.124
57	0.14
58	0.144
59	0.148
60	0.168
61	0.18
62	0.188
63	0.196
64	0.196
65	0.212
66	0.224
67	0.228
68	0.228
69	0.232
70	0.244
71	0.248
72	0.268
73	0.28
74	0.292
75	0.292
76	0.3
77	0.324
78	0.332
79	0.364
80	0.388
81	0.396
82	0.424
83	0.464
84	0.464
85	0.468
86	0.5
87	0.528
88	0.572
89	0.572
90	0.584
91	0.596
92	0.604
93	0.764
94	0.804
95	0.996
96	1.06
97	1.064
98	1.132
99	1.556
100	1.94
101	1.948
102	2.332
103	2.64
104	2.65
105	2.692
106	2.78
107	3.34
108	3.92
109	4.028
110	5.35
111	5.52
112	6.064
113	6.54
114	6.88
115	7.6
116	7.91
117	10.06
118	10.5
119	12.23
120	16.97
121	28.87
122	29.408
123	29.74
124	31.82
125	34.93
126	38.92
127	43.08
128	43.23
129	68.99
130	70.4
131	156.79
132	174.01
133	183.87
134	279.23
135	819.25
136	1299.58
137	3520.14
138	7356.33
139	8031.68


==> plots/bosy-paper_cactus_bosy-realizability-non-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.016
2	0.016
3	0.016
4	0.016
5	0.02
6	0.02
7	0.02
8	0.02
9	0.024
10	0.024
11	0.024
12	0.024
13	0.024
14	0.024
15	0.024
16	0.024
17	0.024
18	0.028
19	0.028
20	0.032
21	0.032
22	0.04
23	0.044
24	0.044
25	0.048
26	0.048
27	0.048
28	0.052
29	0.052
30	0.052
31	0.052
32	0.052
33	0.052
34	0.056
35	0.056
36	0.056
37	0.06
38	0.06
39	0.06
40	0.064
41	0.064
42	0.068
43	0.072
44	0.072
45	0.072
46	0.076
47	0.084
48	0.088
49	0.088
50	0.092
51	0.1
52	0.104
53	0.104
54	0.112
55	0.116
56	0.124
57	0.136
58	0.144
59	0.152
60	0.156
61	0.172
62	0.176
63	0.18
64	0.18
65	0.184
66	0.2
67	0.204
68	0.208
69	0.216
70	0.22
71	0.228
72	0.24
73	0.24
74	0.24
75	0.24
76	0.268
77	0.292
78	0.308
79	0.32
80	0.328
81	0.34
82	0.352
83	0.356
84	0.356
85	0.368
86	0.38
87	0.384
88	0.4
89	0.404
90	0.424
91	0.436
92	0.44
93	0.464
94	0.508
95	0.524
96	0.552
97	0.636
98	0.664
99	0.74
100	0.752
101	0.8
102	0.916
103	0.952
104	1.136
105	1.68
106	2.34
107	2.436
108	2.93
109	2.94
110	3.69
111	4.52
112	4.54
113	5.316
114	5.34
115	6.71
116	9.74
117	10.34
118	10.648
119	10.92
120	11.93
121	12.12
122	20.508
123	23.92
124	27.228
125	35.53
126	60.73
127	75.81
128	94.52
129	117.94
130	278.13
131	316.79
132	487.73
133	516.55
134	518.15
135	551.87
136	563.49
137	1380.61
138	2265.9
139	3018.18
140	3062.18
141	3436.73
142	3944.52
143	5509.82
144	5951.76


==> plots/bosy-paper_cactus_bosy-realizability-non-symbolic-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.016
2	0.016
3	0.016
4	0.016
5	0.016
6	0.02
7	0.02
8	0.02
9	0.02
10	0.024
11	0.024
12	0.024
13	0.024
14	0.024
15	0.024
16	0.024
17	0.024
18	0.028
19	0.028
20	0.028
21	0.032
22	0.032
23	0.032
24	0.036
25	0.04
26	0.04
27	0.04
28	0.044
29	0.044
30	0.044
31	0.048
32	0.048
33	0.048
34	0.048
35	0.048
36	0.052
37	0.056
38	0.056
39	0.056
40	0.06
41	0.06
42	0.06
43	0.064
44	0.064
45	0.064
46	0.072
47	0.076
48	0.08
49	0.08
50	0.08
51	0.084
52	0.084
53	0.088
54	0.092
55	0.092
56	0.096
57	0.096
58	0.096
59	0.1
60	0.104
61	0.112
62	0.116
63	0.116
64	0.12
65	0.14
66	0.144
67	0.148
68	0.152
69	0.164
70	0.168
71	0.172
72	0.176
73	0.196
74	0.2
75	0.204
76	0.208
77	0.212
78	0.216
79	0.224
80	0.236
81	0.252
82	0.252
83	0.292
84	0.296
85	0.3
86	0.352
87	0.376
88	0.384
89	0.388
90	0.416
91	0.436
92	0.524
93	0.616
94	0.636
95	0.644
96	0.672
97	0.792
98	0.836
99	0.848
100	0.964
101	1.056
102	1.176
103	1.248
104	1.248
105	1.644
106	2.576
107	2.92
108	4.33
109	4.34
110	4.55
111	5.14
112	5.32
113	5.34
114	5.41
115	5.76
116	6.14
117	9.52
118	11.85
119	14.62
120	17.992
121	32.45
122	39.388
123	50.71
124	59.918
125	79.66
126	111.7
127	124.92
128	127.74
129	130.5
130	143.76
131	183.42
132	190.15
133	440.74
134	1090.05
135	1287.18
136	1551.8
137	2043.54
138	2889.03
139	5638.96


==> plots/bosy-paper_cactus_bosy-realizability-smt-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.028
2	0.028
3	0.032
4	0.032
5	0.032
6	0.032
7	0.036
8	0.036
9	0.036
10	0.036
11	0.036
12	0.04
13	0.04
14	0.044
15	0.044
16	0.048
17	0.048
18	0.048
19	0.048
20	0.052
21	0.056
22	0.056
23	0.06
24	0.06
25	0.06
26	0.064
27	0.064
28	0.064
29	0.064
30	0.068
31	0.068
32	0.068
33	0.072
34	0.072
35	0.072
36	0.072
37	0.072
38	0.076
39	0.076
40	0.076
41	0.076
42	0.08
43	0.084
44	0.084
45	0.084
46	0.088
47	0.088
48	0.088
49	0.092
50	0.092
51	0.096
52	0.096
53	0.1
54	0.1
55	0.104
56	0.112
57	0.116
58	0.116
59	0.124
60	0.128
61	0.132
62	0.14
63	0.144
64	0.144
65	0.156
66	0.164
67	0.176
68	0.204
69	0.216
70	0.268
71	0.28
72	0.3
73	0.336
74	0.34
75	0.34
76	0.356
77	0.364
78	0.376
79	0.384
80	0.4
81	0.412
82	0.42
83	0.556
84	0.564
85	0.596
86	0.752
87	0.784
88	1.16
89	1.22
90	1.74
91	2.53
92	2.75
93	3.388
94	3.49
95	4.668
96	4.84
97	5.94
98	6.004
99	6.14
100	7.71
101	9.92
102	10.33
103	11.796
104	19.11
105	20.95
106	29.34
107	33.54
108	40.52
109	57.14
110	64.72
111	71.24
112	163.02
113	247.89
114	263.11
115	372.08
116	549.31
117	712.56
118	1077.61


==> plots/bosy-paper_cactus_bosy-realizability-smt-linear-g0.dat <==
number-of-solved-instances	Cost
1	0.02
2	0.028
3	0.032
4	0.032
5	0.032
6	0.032
7	0.032
8	0.032
9	0.032
10	0.036
11	0.036
12	0.036
13	0.036
14	0.036
15	0.04
16	0.04
17	0.044
18	0.044
19	0.048
20	0.048
21	0.048
22	0.052
23	0.056
24	0.056
25	0.056
26	0.06
27	0.06
28	0.06
29	0.064
30	0.064
31	0.064
32	0.068
33	0.068
34	0.068
35	0.068
36	0.072
37	0.072
38	0.076
39	0.08
40	0.08
41	0.084
42	0.084
43	0.084
44	0.088
45	0.088
46	0.088
47	0.092
48	0.096
49	0.096
50	0.096
51	0.096
52	0.096
53	0.1
54	0.1
55	0.104
56	0.116
57	0.116
58	0.12
59	0.124
60	0.128
61	0.132
62	0.132
63	0.132
64	0.14
65	0.164
66	0.164
67	0.176
68	0.184
69	0.2
70	0.216
71	0.216
72	0.22
73	0.232
74	0.26
75	0.296
76	0.308
77	0.352
78	0.384
79	0.4
80	0.428
81	0.432
82	0.448
83	0.52
84	0.532
85	0.612
86	0.624
87	0.652
88	0.66
89	0.708
90	0.736
91	0.816
92	0.828
93	0.912
94	0.972
95	2.096
96	2.53
97	2.884
98	2.93
99	2.94
100	3.33
101	4.92
102	4.93
103	6.73
104	7.15
105	9.14
106	10.53
107	25.684
108	27.7
109	34.93
110	54.816
111	104.93
112	130.13
113	152.64
114	366.04
115	446.07
116	461.46
117	524.504
118	565.08
119	1494.17
120	2033.04
121	2427.97
122	3751.61
123	6018.49


==> plots/bosy-paper_cactus_bosy-realizability-state-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.028
2	0.044
3	0.044
4	0.084
5	0.092
6	0.096
7	0.1
8	0.144
9	0.152
10	0.152
11	0.156
12	0.156
13	0.164
14	0.164
15	0.164
16	0.168
17	0.172
18	0.172
19	0.18
20	0.232
21	0.324
22	0.38
23	0.516
24	0.52
25	0.524
26	0.528
27	0.54
28	0.544
29	0.584
30	0.588
31	0.668
32	0.716
33	0.764
34	0.772
35	0.872
36	0.88
37	0.96
38	1.016
39	1.204
40	1.288
41	1.91
42	1.93
43	2.07
44	2.15
45	2.15
46	2.53
47	2.72
48	3.14
49	3.264
50	3.35
51	3.47
52	4.14
53	4.54
54	4.54
55	5.33
56	5.53
57	6.812
58	7.54
59	7.54
60	8.03
61	13.33
62	19.91
63	21.74
64	24.51
65	26.51
66	31.03
67	31.35
68	31.9
69	32.54
70	33.72
71	36.51
72	37.74
73	46.14
74	49.95
75	59.33
76	60.33
77	63.13
78	72.14
79	96.73
80	112.73
81	121.73
82	131.71
83	145.31
84	150.33
85	154.52
86	162.12
87	165.93
88	231.51
89	293.71
90	296.4
91	376.75
92	439.15
93	477.09
94	495.48
95	506.31
96	746.84
97	856.45
98	1001.5
99	1193.82
100	1209.27
101	1416.44
102	1587.59
103	2701.09


==> plots/bosy-paper_cactus_bosy-synthesis-input-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.228
2	0.248
3	0.252
4	0.256
5	0.268
6	0.272
7	0.284
8	0.288
9	0.288
10	0.292
11	0.292
12	0.292
13	0.296
14	0.296
15	0.304
16	0.304
17	0.304
18	0.304
19	0.308
20	0.312
21	0.312
22	0.316
23	0.316
24	0.316
25	0.316
26	0.32
27	0.32
28	0.32
29	0.32
30	0.32
31	0.32
32	0.324
33	0.324
34	0.328
35	0.332
36	0.332
37	0.336
38	0.336
39	0.336
40	0.34
41	0.34
42	0.344
43	0.344
44	0.352
45	0.356
46	0.364
47	0.364
48	0.372
49	0.38
50	0.384
51	0.396
52	0.396
53	0.404
54	0.404
55	0.408
56	0.408
57	0.416
58	0.416
59	0.42
60	0.432
61	0.448
62	0.504
63	0.512
64	0.516
65	0.516
66	0.52
67	0.54
68	0.544
69	0.568
70	0.572
71	0.572
72	0.588
73	0.588
74	0.608
75	0.624
76	0.628
77	0.66
78	0.668
79	0.676
80	0.728
81	0.824
82	0.868
83	0.868
84	0.888
85	0.904
86	0.92
87	0.976
88	0.992
89	0.996
90	1.02
91	1.028
92	1.04
93	1.064
94	1.124
95	1.168
96	1.212
97	1.344
98	1.364
99	1.832
100	1.84
101	1.964
102	2.268
103	2.312
104	2.34
105	2.93
106	3.656
107	4.5
108	4.54
109	5.18
110	5.4
111	7.03
112	7.252
113	7.99
114	10.0
115	11.11
116	12.71
117	13.72
118	14.34
119	16.25
120	17.81
121	19.57
122	20.116
123	21.8
124	23.93
125	28.72
126	31.52
127	46.51
128	49.47
129	68.19
130	75.28
131	92.37
132	97.85
133	98.67
134	122.212
135	163.68
136	268.29
137	271.54
138	630.66
139	884.17
140	1088.46
141	1126.09
142	1276.1
143	1875.39
144	2080.7
145	3102.15
146	3198.08
147	3569.55
148	3673.79


==> plots/bosy-paper_cactus_bosy-synthesis-non-symbolic-exponential-g0.dat <==
number-of-solved-instances	Cost
1	0.12
2	0.128
3	0.132
4	0.132
5	0.136
6	0.14
7	0.152
8	0.156
9	0.156
10	0.156
11	0.16
12	0.16
13	0.164
14	0.164
15	0.164
16	0.164
17	0.164
18	0.164
19	0.168
20	0.168
21	0.168
22	0.168
23	0.172
24	0.172
25	0.172
26	0.176
27	0.176
28	0.176
29	0.176
30	0.176
31	0.18
32	0.184
33	0.184
34	0.184
35	0.188
36	0.192
37	0.192
38	0.192
39	0.196
40	0.196
41	0.196
42	0.2
43	0.2
44	0.2
45	0.2
46	0.204
47	0.204
48	0.212
49	0.212
50	0.216
51	0.22
52	0.224
53	0.224
54	0.232
55	0.232
56	0.232
57	0.232
58	0.236
59	0.24
60	0.248
61	0.248
62	0.252
63	0.28
64	0.296
65	0.296
66	0.3
67	0.304
68	0.304
69	0.304
70	0.308
71	0.308
72	0.32
73	0.324
74	0.332
75	0.344
76	0.36
77	0.368
78	0.38
79	0.4
80	0.404
81	0.408
82	0.428
83	0.428
84	0.444
85	0.444
86	0.448
87	0.452
88	0.472
89	0.496
90	0.5
91	0.5
92	0.508
93	0.52
94	0.52
95	0.52
96	0.564
97	0.7
98	0.72
99	0.764
100	0.8
101	0.924
102	0.992
103	1.136
104	1.26
105	1.288
106	2.616
107	2.74
108	2.93
109	3.31
110	3.33
111	3.55
112	4.15
113	5.236
114	6.15
115	6.34
116	6.53
117	8.53
118	9.832
119	9.92
120	9.93
121	12.12
122	12.73
123	20.564
124	22.26
125	38.51
126	46.93
127	66.0
128	94.92
129	113.12
130	256.79
131	406.61
132	480.64
133	534.93
134	563.07
135	567.69
136	575.91
137	1086.91
138	1235.72
139	2105.51
140	2603.23
141	2847.53
142	3096.52
143	4578.6
144	4591.62


==> plots/bosy-paper_cactus_party_elli_rally-g0.dat <==
number-of-solved-instances	Cost
1	0.344
2	0.348
3	0.356
4	0.356
5	0.4
6	0.4
7	0.404
8	0.404
9	0.404
10	0.404
11	0.404
12	0.408
13	0.408
14	0.408
15	0.408
16	0.412
17	0.412
18	0.412
19	0.416
20	0.416
21	0.416
22	0.416
23	0.416
24	0.416
25	0.416
26	0.42
27	0.42
28	0.42
29	0.42
30	0.42
31	0.424
32	0.424
33	0.424
34	0.424
35	0.424
36	0.428
37	0.428
38	0.428
39	0.428
40	0.428
41	0.428
42	0.432
43	0.432
44	0.436
45	0.44
46	0.444
47	0.444
48	0.448
49	0.452
50	0.452
51	0.452
52	0.452
53	0.456
54	0.456
55	0.46
56	0.46
57	0.46
58	0.46
59	0.46
60	0.46
61	0.46
62	0.464
63	0.464
64	0.468
65	0.468
66	0.476
67	0.476
68	0.476
69	0.484
70	0.484
71	0.488
72	0.496
73	0.508
74	0.52
75	0.524
76	0.532
77	0.532
78	0.544
79	0.544
80	0.548
81	0.568
82	0.572
83	0.784
84	0.91
85	1.21
86	1.248
87	1.35
88	1.44
89	1.69
90	1.84
91	2.24
92	2.24
93	2.41
94	3.75
95	4.43
96	4.77
97	5.23
98	7.34
99	8.29
100	9.04
101	10.04
102	17.5
103	37.51
104	47.04
105	68.4
106	110.93
107	117.45
108	202.33
109	207.77
110	273.13
111	309.38
112	359.44
113	391.21
114	792.11
115	850.09
116	1625.5
117	1735.99
118	2573.57
119	2983.42


==> plots/bosy-paper_scatter_Acacia4Aiger-Synthesis_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
Acacia4Aiger-Synthesis-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
12838	112	SyntComp/TLSF/Acaciaplus/genbuf_2.tlsf
229	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
2067	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
12540	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
103420	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
768	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
3069	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
22966	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
108	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
175	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
156	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
191	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
166	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
2948	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
23	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
66	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
21	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
184	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
177	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
162	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
78	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
244	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
315	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
428	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
516	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
724	42	SyntComp/TLSF/Acaciaplus/ltl2dba21.tlsf
55	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
86	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
40	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
252	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
182	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
63	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
74	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
263	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
67	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
26	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
131	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
99	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
92	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
109	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
179	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
120	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
77	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
331	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
56	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
100	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
156	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
188	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
623	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
405	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
179	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
12453	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
161	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
161	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
31	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
141	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
73	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
106	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
73	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
58	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
14	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
16	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
32	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
49	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
71	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
71	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
84	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
895	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
799	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
51	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
25	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
73	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
70	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
96	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
94	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
121	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
125	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
148	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
15	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
77	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
355	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
820	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
2038	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
4552	389	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_6.tlsf
8720	1127	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_7.tlsf
40	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
150	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
312	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
40	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
204	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
15	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
38	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
55	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
219	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
15	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
77	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
355	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
820	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
2038	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
4552	526	SyntComp/TLSF/Parameterized/detector_6.tlsf
8720	1178	SyntComp/TLSF/Parameterized/detector_7.tlsf
18675	3439	SyntComp/TLSF/Parameterized/detector_8.tlsf
952	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
13425	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
500	5	SyntComp/TLSF/Parameterized/load_balancer_2.tlsf
1257	19	SyntComp/TLSF/Parameterized/load_balancer_3.tlsf
12075	44	SyntComp/TLSF/Parameterized/load_balancer_4.tlsf
66283	179	SyntComp/TLSF/Parameterized/load_balancer_5.tlsf
63	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
168	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
186	24	SyntComp/TLSF/Parameterized/prioritized_arbiter_4.tlsf
69	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
680	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
57	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
57	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
79	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
95	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
108	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf
142	17	SyntComp/TLSF/Parameterized/simple_arbiter_7.tlsf
173	19	SyntComp/TLSF/Parameterized/simple_arbiter_8.tlsf


==> plots/bosy-paper_scatter_BoSy_synthesis_non-symbolic_exponential_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
BoSy-synthesis-non-symbolic-exponential-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
165	112	SyntComp/TLSF/Acaciaplus/genbuf_2.tlsf
5	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
19	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
317	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
582	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
10	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
80	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
253	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
1409	131	SyntComp/TLSF/Acaciaplus/loadfull_5.tlsf
12	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
19	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
16	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
177	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
155	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
389	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
3	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
5	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
17	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
15	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
11	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
4	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
26	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
168	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
35	42	SyntComp/TLSF/Acaciaplus/ltl2dba21.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
1	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
15	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
12	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
0	1	SyntComp/TLSF/Acaciaplus/ltl2dba27.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
2	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
9	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
3	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
3	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
12	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
7	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
11	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
13	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
2	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
7	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
12	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
7	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
32	36	SyntComp/TLSF/Acaciaplus/ltl2dpa19.tlsf
9	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
869	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
4	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo01.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo02.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
22	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
2	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
8	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
4	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
1	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo11.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
1	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
3	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo15.tlsf
0	0	SyntComp/TLSF/Lily/lilydemo16.tlsf
14	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
5	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
6	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
26	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
5	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
6	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
7	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
42	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
37	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
29	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
20	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
6	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
7	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
27	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
47	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
429	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
753	389	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_6.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
11	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
82	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
40	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_2.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_3.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_4.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_5.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_6.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_7.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_8.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_1.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_2.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_3.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_4.tlsf
1	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_5.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_6.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_7.tlsf
0	1	SyntComp/TLSF/LTLNfBA/ltl2dba_theta_8.tlsf
6	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
13	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
129	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
1	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
6	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
35	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
30	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
485	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
680	526	SyntComp/TLSF/Parameterized/detector_6.tlsf
10	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
81	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
12	5	SyntComp/TLSF/Parameterized/load_balancer_2.tlsf
114	19	SyntComp/TLSF/Parameterized/load_balancer_3.tlsf
269	44	SyntComp/TLSF/Parameterized/load_balancer_4.tlsf
1256	179	SyntComp/TLSF/Parameterized/load_balancer_5.tlsf
2	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
74	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
115	24	SyntComp/TLSF/Parameterized/prioritized_arbiter_4.tlsf
2	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
17	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
16	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
16	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
5	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
133	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
557	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf
921	17	SyntComp/TLSF/Parameterized/simple_arbiter_7.tlsf


==> plots/bosy-paper_scatter_Party_elli_rally_vs_BoSy_synthesis_input-symbolic_exponential.dat <==
Party_elli_rally-Aiger-And-Gates	BoSy-synthesis-input-symbolic-exponential-Aiger-And-Gates	Instance
5	4	SyntComp/TLSF/Acaciaplus/loadcomp_2.tlsf
53	13	SyntComp/TLSF/Acaciaplus/loadcomp_3.tlsf
237	35	SyntComp/TLSF/Acaciaplus/loadcomp_4.tlsf
733	108	SyntComp/TLSF/Acaciaplus/loadcomp_5.tlsf
67	4	SyntComp/TLSF/Acaciaplus/loadfull_2.tlsf
262	20	SyntComp/TLSF/Acaciaplus/loadfull_3.tlsf
827	39	SyntComp/TLSF/Acaciaplus/loadfull_4.tlsf
47	12	SyntComp/TLSF/Acaciaplus/ltl2dba01.tlsf
85	15	SyntComp/TLSF/Acaciaplus/ltl2dba03.tlsf
70	10	SyntComp/TLSF/Acaciaplus/ltl2dba04.tlsf
182	30	SyntComp/TLSF/Acaciaplus/ltl2dba05.tlsf
178	38	SyntComp/TLSF/Acaciaplus/ltl2dba06.tlsf
504	73	SyntComp/TLSF/Acaciaplus/ltl2dba08.tlsf
6	3	SyntComp/TLSF/Acaciaplus/ltl2dba09.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba10.tlsf
2	1	SyntComp/TLSF/Acaciaplus/ltl2dba11.tlsf
14	5	SyntComp/TLSF/Acaciaplus/ltl2dba12.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dba13.tlsf
44	8	SyntComp/TLSF/Acaciaplus/ltl2dba14.tlsf
5	3	SyntComp/TLSF/Acaciaplus/ltl2dba15.tlsf
12	13	SyntComp/TLSF/Acaciaplus/ltl2dba16.tlsf
11	10	SyntComp/TLSF/Acaciaplus/ltl2dba17.tlsf
80	13	SyntComp/TLSF/Acaciaplus/ltl2dba18.tlsf
280	76	SyntComp/TLSF/Acaciaplus/ltl2dba20.tlsf
2	1	SyntComp/TLSF/Acaciaplus/ltl2dba22.tlsf
9	5	SyntComp/TLSF/Acaciaplus/ltl2dba23.tlsf
3	1	SyntComp/TLSF/Acaciaplus/ltl2dba24.tlsf
64	9	SyntComp/TLSF/Acaciaplus/ltl2dba25.tlsf
58	8	SyntComp/TLSF/Acaciaplus/ltl2dba26.tlsf
3	2	SyntComp/TLSF/Acaciaplus/ltl2dpa01.tlsf
4	3	SyntComp/TLSF/Acaciaplus/ltl2dpa02.tlsf
16	7	SyntComp/TLSF/Acaciaplus/ltl2dpa03.tlsf
4	2	SyntComp/TLSF/Acaciaplus/ltl2dpa04.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa05.tlsf
6	3	SyntComp/TLSF/Acaciaplus/ltl2dpa06.tlsf
4	5	SyntComp/TLSF/Acaciaplus/ltl2dpa07.tlsf
9	6	SyntComp/TLSF/Acaciaplus/ltl2dpa08.tlsf
7	3	SyntComp/TLSF/Acaciaplus/ltl2dpa09.tlsf
5	5	SyntComp/TLSF/Acaciaplus/ltl2dpa10.tlsf
9	6	SyntComp/TLSF/Acaciaplus/ltl2dpa11.tlsf
6	5	SyntComp/TLSF/Acaciaplus/ltl2dpa12.tlsf
28	11	SyntComp/TLSF/Acaciaplus/ltl2dpa13.tlsf
3	2	SyntComp/TLSF/Acaciaplus/ltl2dpa14.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa15.tlsf
10	8	SyntComp/TLSF/Acaciaplus/ltl2dpa16.tlsf
98	8	SyntComp/TLSF/Acaciaplus/ltl2dpa17.tlsf
87	8	SyntComp/TLSF/Acaciaplus/ltl2dpa18.tlsf
157	36	SyntComp/TLSF/Acaciaplus/ltl2dpa19.tlsf
107	8	SyntComp/TLSF/Acaciaplus/ltl2dpa20.tlsf
6	5	SyntComp/TLSF/Acaciaplus/ltl2dpa21.tlsf
1221	244	SyntComp/TLSF/Acaciaplus/ltl2dpa22.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa23.tlsf
6	4	SyntComp/TLSF/Acaciaplus/ltl2dpa24.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo03.tlsf
57	11	SyntComp/TLSF/Lily/lilydemo04.tlsf
3	2	SyntComp/TLSF/Lily/lilydemo05.tlsf
77	6	SyntComp/TLSF/Lily/lilydemo06.tlsf
3	2	SyntComp/TLSF/Lily/lilydemo07.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo08.tlsf
2	1	SyntComp/TLSF/Lily/lilydemo09.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo10.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo12.tlsf
2	1	SyntComp/TLSF/Lily/lilydemo13.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo14.tlsf
7	2	SyntComp/TLSF/Lily/lilydemo17.tlsf
6	4	SyntComp/TLSF/Lily/lilydemo18.tlsf
4	3	SyntComp/TLSF/Lily/lilydemo19.tlsf
6	0	SyntComp/TLSF/Lily/lilydemo20.tlsf
316	24	SyntComp/TLSF/Lily/lilydemo21.tlsf
12	3	SyntComp/TLSF/Lily/lilydemo22.tlsf
2	0	SyntComp/TLSF/Lily/lilydemo23.tlsf
1	0	SyntComp/TLSF/Lily/lilydemo24.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_1.tlsf
9	7	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_2.tlsf
64	12	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_3.tlsf
85	18	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_4.tlsf
93	19	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_5.tlsf
102	14	SyntComp/TLSF/LTLNfBA/ltl2dba_alpha_6.tlsf
10	3	SyntComp/TLSF/LTLNfBA/ltl2dba_beta_1.tlsf
2	1	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_1.tlsf
4	3	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_2.tlsf
50	19	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_3.tlsf
204	35	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_4.tlsf
438	100	SyntComp/TLSF/LTLNfBA/ltl2dba_C2_5.tlsf
6	1	SyntComp/TLSF/LTLNfBA/ltl2dba_E_1.tlsf
10	6	SyntComp/TLSF/LTLNfBA/ltl2dba_E_2.tlsf
169	35	SyntComp/TLSF/LTLNfBA/ltl2dba_E_3.tlsf
3	1	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_1.tlsf
68	27	SyntComp/TLSF/LTLNfBA/ltl2dba_Q_2.tlsf
2	1	SyntComp/TLSF/LTLNfBA/ltl2dba_R_1.tlsf
7	3	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_1.tlsf
8	6	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_2.tlsf
90	36	SyntComp/TLSF/LTLNfBA/ltl2dba_U1_3.tlsf
2	1	SyntComp/TLSF/Parameterized/detector_1.tlsf
4	3	SyntComp/TLSF/Parameterized/detector_2.tlsf
55	22	SyntComp/TLSF/Parameterized/detector_3.tlsf
168	25	SyntComp/TLSF/Parameterized/detector_4.tlsf
432	117	SyntComp/TLSF/Parameterized/detector_5.tlsf
31	4	SyntComp/TLSF/Parameterized/full_arbiter_2.tlsf
253	68	SyntComp/TLSF/Parameterized/full_arbiter_3.tlsf
4	1	SyntComp/TLSF/Parameterized/prioritized_arbiter_2.tlsf
365	22	SyntComp/TLSF/Parameterized/prioritized_arbiter_3.tlsf
4	3	SyntComp/TLSF/Parameterized/round_robin_arbiter_2.tlsf
20	16	SyntComp/TLSF/Parameterized/round_robin_arbiter_3.tlsf
46	3	SyntComp/TLSF/Parameterized/simple_arbiter_2.tlsf
51	4	SyntComp/TLSF/Parameterized/simple_arbiter_3.tlsf
114	5	SyntComp/TLSF/Parameterized/simple_arbiter_4.tlsf
511	15	SyntComp/TLSF/Parameterized/simple_arbiter_5.tlsf
1167	17	SyntComp/TLSF/Parameterized/simple_arbiter_6.tlsf

